Stellar Rotation in the K2 Sample: Evidence for Modified Spindown

We analyze light curves of 284,834 unique K2 targets using a Gaussian process model with a quasi-periodic kernel function. By crossmatching K2 stars to observations from Gaia Data Release 2, we have identified 69,627 likely main-sequence stars. From these we select a subsample of 8,977 stars on the main-sequence with highly precise rotation period measurements. With this sample we recover the gap in the rotation period-color diagram first reported by \cite{McQuillan2013}. While the gap was tentatively detected in \cite{Reinhold2020}, this work represents the first robust detection of the gap in K2 data for field stars. This is significant because K2 observed along many lines of sight at wide angular separation, in contrast to Kepler's single line of sight. Together with recent results for rotation in open clusters, we interpret this gap as evidence for a departure from the $t^{-1/2}$ Skumanich spin down law, rather than an indication of a bimodal star formation history. We provide maximum likelihood estimates and uncertainties for all parameters of the quasi-periodic light curve model for each of the 284,834 stars in our sample.

==> referee_reply.txt <==
Major comments:

1. The criteria used to select single, main sequence stars (Sect. 2.3) seem quite arbitrary, and are not sufficiently motivated in the text. In particular, I do not understand the choice of using an isochrone of extremely high-metallicity, such as +0.5. Similarly, it is not clear how the value of +/-0.6 M_G distance from the isochrone to be acceptable for inclusion was chosen. Finally, although this procedure is probably adequate to remove evolved stars, I do not see how it can eliminate unresolved binaries; on the contrary, I would expect that it is unavoidable to include a significant number of non-single stars in the final sample.
These issues should be discussed in more detail, along the following lines:
- Are independent constraints on the typical range in age and metallicity for stars in the K2 sample available in the literature (e.g., clusters), and were they taken into account in choosing the selection criteria for the final sample?
- What is the impact of varying the selection criteria (such as different central isochrone, different width) on the rotational features of the sample, most notably the "period gap"?
- What effect on the same rotational features would result if a substantial fraction of unresolved binaries is somehow still included in the final sample?

    We agree that the original criteria seems arbitrary. We have modified this section to use a more moderate metallicity (+0.25) isochrone at a much younger age, which does a similarly good job of following the observed main sequence. We have further emphasized that the choice of isochrone is not meant to represent the actual main sequence of the stars in our sample, but rather to track the main sequences of an overlapping population of stars at various ages and metallicites closely enough that we can then draw a box that encompasses as many main-sequence stars as possible. We have clarified that this process likely does not remove unresolved binaries and that we don't believe the inclusion of these binaries will alter the shape or trend of the gap, which is the main focus of our paper. 

2. I find the "broken spin-down law" scenario discussed as the preferred explanation for the period gap very intriguing, but also confusing if taken at face value. Since such a scenario implies a period of reduced angular momentum loss from the star, i.e., a period of relatively slower evolution, my naive expectation is that it would create an over-density of stars, not a gap. On the contrary, to create a gap, a period of relatively *faster* evolution would be required. 
Is it expected that a phase of accelerated evolution occurs right after the interior of the star has re-coupled with its envelope? Or am I missing some obvious point? Please clarify this aspect. 

    We have added an explicit discussion of the need for a period of faster evolution to form the gap. We also make clear that this part of the proposed explanation requires further investigation as it is not predicted by the stalled spindown models that we reference. 

    We have also added additional clarifying discussion of the evidence for this stalled spin-down phase from open clusters to the Introduction.

Other comments:

Section 2: 
The name EVEREST is mentioned in this section, so it should be properly introduced here, with appropriate references (e.g., Luger et al. 2016, 2018).

    We have moved this reference up to match the first mention of EVEREST. 

The acronyms GP, MCMC, ACF are used (not fully consistently) throughout the paper, but not explicitly introduced in the text.

    We have added definitions for these acronyms where they first appear. 

Section 2.1, beginning of page 3: what exactly is the benefit of the further pre-processing of the light curves with the third order polynomial fit? Is it worth the potential loss of rotational signal? Were any tests performed without this pre-processing, or applying it differently (e.g., different order polynomial)?

    We have added a longer discussion of this pre-processing step. The reasoning is that a second order polynomial does not sufficiently flatten the decay in the ACF, causing this method to overlook short periods, while higher degree polynomials overfit long rotation periods. If the third-order polynomial fir overfits an actual rotation period at or near the duration of the light curve, this rotation period would be rejected by our vetting procedure which removes rotation periods longer than 1/2 the light curve duration. Therefore the potential loss of these periods is not a problem for us. 

Figure 1: it could be useful to also include plots of the auto-correlation functions for the same light curves shown in the Figure, and also, if possible, plots of the light curves folded by the respective recovered periods.

    We have added these plots. 

Section 2.2: 
"They are commonly used in astrophysics to model stochastic variability in light curves." Perhaps one or two references would be appropriate here, providing other examples of use of Gaussian processes to analyze light curves.

    We have added a few references to papers in which this modeling is performed.

Also, I found the discussion of the shape of the power spectrum in this section very hard to follow until I went through the first few sections of Foreman-Mackey et al. 2017. It is probably a good idea not to repeat that derivation in full detail, but a more specific reference, explicitly directing the reader to that paper, could be helpful.

    We have moved up this reference so that readers encounter it before they encounter the details of the power spectrum.

Section 2.4: "We find that when we do not include this cutoff, a pileup of stars at a period of around two days is observed. This pileup spans a wide range of stellar masses and appears to be artificial, though its origin is not known." On what grounds was this pileup deemed "artificial," especially if its origin is not known? Including at least a plot of this feature would be beneficial for the interested reader.

    I have added the requested plot, which I think makes clear why we deem the feature artificial. It can be seen that the pileup occurs at exactly two days with very little scatter across a range of colors.

Figure 4: 
1) This is a small detail, but calling this Figure "a histogram" is in my opinion very confusing (contrast with the right panel of Figure 5, which is - more understandably so - referred to as "2D histogram"). Please consider rephrasing the caption. 
2) The position of the black lines seems inconsistent with the quality criteria quoted in section 2.4: the horizontal black line does not lie at P/\sigma_P = 15, and the vertical one does not lie at \log_10 A/A_3 = -3. Is there a problem with the labels of the axes, or a mistake in the text? 
I also suggest that in the revised version of this Figure the region of the plot that is selected after the quality cuts is highlighted unambiguously, for instance, using a different background color.

    There were a few errors in this figure which have been corrected. The cutoffs now line up with those indicated in the text. We have removed the description of the figure as a "histogram". We have also shaded the regions to make the area we selected less ambiguous. 

Figure 5: a moderate over-density of stars at red colors and period around 1-2 days period is visible in both panels; this is later discussed as a "population of fast rotating M-dwarfs" in section 3.2. Is there a relationship between the fast M-dwarf population and the "pileup" at a period of 2 days discussed in section 2.4? Why is the fast M-dwarfs group considered real, and that one "artificial" (cf. my previous point above)?

    The additional figure referenced above should make it clear that there is no similarity between the fast rotating M-dwarf population and the pileup at 2 days. 

Section 3.1, page 8: the hyper-references to Figure 6 and Table 6 are broken, and "Table 6" does not even exist in the manuscript.

    We have fixed these hyperrefs. 

Section 4
"Even more damaging to this hypothesis, the constant age sequence of stars associated with 605 the 2.7 Gyr cluster Ruprecht 147 appears to cross the gap at G−GRP ∼0.7." 
Although I generally agree that the recent star formation burst explanation seems unlikely at this point, it should be noted that the "rotational sequence" of Ruprecht 147 suffers from low-number statistics and large intrinsic scatter. The fact that this sequence appears to stretch across the gap (which is also not completely devoid of stars, anyway) does not seem such a compelling argument to me.

    We have reworded this to reflect the uncertainty in the Ruprecht 147 sequence and to express a more modest view of the evidence that this contributes to our favored explanation of the gap. However (as noted above), we have also clarified in the Introduction that other, more rich clusters such as NGC 6811 and Praesepe show evidence for period sequences crossing the gap.

Figure 14: presumably, the label of the x-axis should read "Mass (M_\odot)".

    We've fixed this axis label. 
